Five-Year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Cosmological Interpretation

(Abridged) The WMAP 5-year data strongly limit deviations from the minimal LCDM model. We constrain the physics of inflation via Gaussianity, adiabaticity, the power spectrum shape, gravitational waves, and spatial curvature. We also constrain the properties of dark energy, parity-violation, and neutrinos. We detect no convincing deviations from the minimal model. The parameters of the LCDM model, derived from WMAP combined with the distance measurements from the Type Ia supernovae (SN) and the Baryon Acoustic Oscillations (BAO), are: Omega_b=0.0456+-0.0015, Omega_c=0.228+-0.013, Omega_Lambda=0.726+-0.015, H_0=70.5+-1.3 km/s/Mpc, n_s=0.960+-0.013, tau=0.084+-0.016, and sigma_8=0.812+-0.026. With WMAP+BAO+SN, we find the tensor-to-scalar ratio r<0.22 (95% CL), and n_s>1 is disfavored regardless of r. We obtain tight, simultaneous limits on the (constant) equation of state of dark energy and curvature. We provide a set of "WMAP distance priors," to test a variety of dark energy models. We test a time-dependent w with a present value constrained as -0.33<1+w_0<0.21 (95% CL). Temperature and matter fluctuations obey the adiabatic relation to within 8.9% and 2.1% for the axion and curvaton-type dark matter, respectively. The TE and EB spectra constrain cosmic parity-violation. We find the limit on the total mass of neutrinos, sum(m_nu)<0.67 eV (95% CL), which is free from the uncertainty in the normalization of the large-scale structure data. The effective number of neutrino species is constrained as N_{eff} = 4.4+-1.5 (68%), consistent with the standard value of 3.04. Finally, limits on primordial non-Gaussianity are -9<f_{NL}^{local}<111 and -151<f_{NL}^{equil}<253 (95% CL) for the local and equilateral models, respectively.

==> abstract_for_arxiv_v2.txt <==
(Abridged) The WMAP 5-year data strongly limit deviations from the minimal LCDM model. We constrain the physics of inflation via Gaussianity, adiabaticity, the power spectrum shape, gravitational waves, and spatial curvature. We also constrain the properties of dark energy, parity-violation, and neutrinos. We detect no convincing deviations from the minimal model. The parameters of the LCDM model, derived from WMAP combined with the distance measurements from the Type Ia supernovae (SN) and the Baryon Acoustic Oscillations (BAO), are: Omega_b=0.0456+-0.0015, Omega_c=0.228+-0.013, Omega_Lambda=0.726+-0.015, H_0=70.5+-1.3 km/s/Mpc, n_s=0.960+-0.013, tau=0.084+-0.016, and sigma_8=0.812+-0.026. With WMAP+BAO+SN, we find the tensor-to-scalar ratio r<0.22 (95% CL), and n_s>1 is disfavored regardless of r. We obtain tight, simultaneous limits on the (constant) equation of state of dark energy and curvature. We provide a set of "WMAP distance priors," to test a variety of dark energy models. We test a time-dependent w with a present value constrained as -0.33<1+w_0<0.21 (95% CL). Temperature and matter fluctuations obey the adiabatic relation to within 8.9% and 2.1% for the axion and curvaton-type dark matter, respectively. The TE and EB spectra constrain cosmic parity-violation. We find the limit on the total mass of neutrinos, sum(m_nu)<0.67 eV (95% CL), which is free from the uncertainty in the normalization of the large-scale structure data. The effective number of neutrino species is constrained as N_{eff} = 4.4+-1.5 (68%), consistent with the standard value of 3.04. Finally, limits on primordial non-Gaussianity are -9<f_{NL}^{local}<111 and -151<f_{NL}^{equil}<253 (95% CL) for the local and equilateral models, respectively.


==> comments_for_arxiv_v2.txt <==
52 pages, 21 figures, accepted for publication in ApJS. (v2) References added. Cosmological parameters updated with the latest union supernova compilation (Kowalski et al., arXiv:0804.4142)

